Two-point velocity average of turbulence: statistics and their implications

For turbulence, although the two-point velocity difference u(x+r)-u(x) at each scale r has been studied in detail, the velocity average [u(x+r)+u(x)]/2 has not thus far. Theoretically or experimentally, we find interesting features of the velocity average. It satisfies an exact scale-by-scale energy budget equation. The flatness factor varies with the scale r in a universal manner. These features are not consistent with the existing assumption that the velocity average is independent of r and represents energy-containing large-scale motions alone. We accordingly propose that it represents motions over scales >= r as long as the velocity difference represents motions at the scale r.

==> 00README.XXX.txt <==
nohypertex
